Fashion++: Minimal Edits for Outfit Improvement

Given an outfit, what small changes would most improve its fashionability? This question presents an intriguing new vision challenge. We introduce Fashion++, an approach that proposes minimal adjustments to a full-body clothing outfit that will have maximal impact on its fashionability. Our model consists of a deep image generation neural network that learns to synthesize clothing conditioned on learned per-garment encodings. The latent encodings are explicitly factorized according to shape and texture, thereby allowing direct edits for both fit/presentation and color/patterns/material, respectively. We show how to bootstrap Web photos to automatically train a fashionability model, and develop an activation maximization-style approach to transform the input image into its more fashionable self. The edits suggested range from swapping in a new garment to tweaking its color, how it is worn (e.g., rolling up sleeves), or its fit (e.g., making pants baggier). Experiments demonstrate that Fashion++ provides successful edits, both according to automated metrics and human opinion. Project page is at http://vision.cs.utexas.edu/projects/FashionPlus.

==> auto_quant_min_baselines_grounded.txt <==
name        x        y          label
{Fashion-only}   2.289    1.3990     b_name
{Similarity-only}      0.5        0.9179     c_name
{Random}    1.846    0.9848     d_name
{}          2.286    1.3879     b_data
{}          0        0.9179     c_data
{}          1.846    0.9848     d_data

==> auto_quant_min_ours_grounded.txt <==
name          x                 y           label
{Fashion++}   1.060       1.3450      a1_name
{}            1.067       1.3450      a1_data
{auto-Fashion++}   0.533       1.17      a2_name
{}            0.533       1.2953      a2_data

==> protocol_a_baselines.txt <==
name        x        y          label
{Fashion-only}   -3.77     3.46       b_name
{Similarity-only}      -4.3     3.12       c_name
{Random}    -3.55     3.30       d_name
{}          -3.75     3.45       b_data
{}          -4.52     3.1        c_data
{}          -3.63     3.28       d_data

==> protocol_a_ours.txt <==
name          x         y       label
{Fashion++}   -4.07     3.40    a_name
{}            -4.06     3.39    a_data
